Explicit compactifications of moduli spaces of Campedelli and Burniat surfaces

We describe explicitly the geometric compactifications, obtained by adding slc surfaces $X$ with ample canonical class, for two connected components in the moduli space of surfaces of general type: Campedelli surfaces with $\pi_1(X)=\mathbb Z_2^3$ and Burniat surfaces with $K^2=6$.

==> primary_burniat_output.txt <==
┌────────────────────────────────────────────────────────────────────┐
│ SageMath version 10.4, Release Date: 2024-07-19                    │
│ Using Python 3.12.4. Type "help()" for help.                       │
└────────────────────────────────────────────────────────────────────┘
sage: attach('primary_burniat.sage')
This file contains the checks the various statements in the paper
"Explicit compactifications of Campedelli and Burniat surfaces"
by Valery Alexeev and Rita Pardini

Run run_checks()


We use the following notations in this file:

Gamma = C_3 \ltimes S_2^4, the relabeling group, of order 48
N4 = ZZ^4, called N in the paper

N6 = ZZ^6, called N_{\mathcal Y} in the paper
N4 = ZZ^4, called N in the paper
N2 = ZZ^2, called N_\Sigma in the paper

M6, M4, M4 = their duals, so that one has
0 -> N2 -> N6 -> N4 -> 0    and    0 -> M4 -> M6 -> M2 -> 0

Fan4 = fan in N4, called \mathfrak F in the paper
Fan6 = fan in N6, called \mathfrak F_{\mathcal Y} in the paper

Vectors will be represented by tuples, unless we need to add them

F = F(x,y,z; r1,r2,g1,g2,b1,b2) = the polynomial in eq. (3)
Fres = the restricted poly of Sec. 4.8

sage: run_checks()
*** Lemma 4.10

* Find orbits of rays and max cones, check that they form a fan

Orbits of rays for minimal degenerations
A 2
B 12
C 16
D 12
Total: 42

Orbits of cones for maximal degenerations:
ABBB 16
BBBC 16
BBCD 48
BCDD 48
BBDD 24
CCDDD 8
Total: 160

Fan4 = Rational polyhedral fan in 4-d lattice N
Number of cones of dim 0..4 :
0 1
1 42
2 210
3 328
4 160
Is Fan4 complete? True

*** Lemma 4.11

* Find orbits of cones in Fan4 of dim 1-4

Orbits of cones of dim 1
A 2
B 12
C 16
D 12
Orbits of cones of dim 2
AB 12
BB 24
BB 6
BC 48
BD 24
BD 24
CD 48
DD 24
Orbits of cones of dim 3
ABB 24
BBB 16
BBC 48
BBD 24
BBD 12
BBD 12
BCD 48
BCD 48
BDD 48
CDD 48
Orbits of cones of dim 4
ABBB 16
BBBC 16
BBCD 48
BBDD 24
BCDD 48
CCDDD 8

*** Proposition 4.16

* Compute Pi(6,5,1) and check that its normal fan = Fan4

Pi = A 4-dimensional polyhedron in ZZ^4 defined as the convex hull of 160 vertices
Is the normal fan of Pi(6,5,1) equal Fan4? True

* Finding set A
The set A contains 46 points
Number of preimages of the integral points in Q under A -> Q:
1  : 10
yz : 6
z  : 6
zx : 6
x  : 6
xy : 6
y  : 6

* Finding Phi vectors
Found 32 triangulations of the set of integral points of Q
1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 
Found 58797 unique Phi_vecs

* Finding the fiber polytope
fiber_poly = A 4-dimensional polyhedron in ZZ^6 defined as the convex hull of 160 vertices

* Compare fiber polytope and Pi(6,5,1)
Is fiber_poly a translated copy of Pi(6,5,9)? True

* Compute P6 = P + Sigma(P,Q) and its normal fan Fan6
P6 = A 6-dimensional polyhedron in ZZ^6 defined as the convex hull of 1120 vertices
Fan6 = Rational polyhedral fan in 6-d lattice N
Number of cones of dim 0..6 :
0 1
1 96
2 918
3 3190
4 5112
5 3864
6 1120

* For a representative of each Gamma-orbit of max cones in Fan4,
show the max cones in Fan6 mapping to it
Press ENTER...

Mapping to ABBB cone with rays
 [(2, 0, 0, 0), (1, 1, 0, 0), (1, 0, 1, 0), (1, 0, 0, 1)] 

1
A (0, 0, 0, 0, 1, 1)
A (0, 0, 1, 1, 0, 0)
A (1, 1, 0, 0, 0, 0)
B (0, 0, 0, 0, 1, 0)
B (0, 0, 1, 0, 0, 0)
B (1, 0, 0, 0, 0, 0)

2
A (0, 0, 1, 1, 0, 0)
A (1, 1, 0, 0, 0, 0)
B (0, 0, 0, 0, 1, 0)
B (0, 0, 1, 0, 0, 0)
B (1, 0, 0, 0, 0, 0)
Delta B0 (0, 0, 1, 1, -1, -1)
Delta R3 (1, 1, 0, 0, -1, -1)

3
A (0, 0, 0, 0, 1, 1)
A (1, 1, 0, 0, 0, 0)
B (0, 0, 0, 0, 1, 0)
B (0, 0, 1, 0, 0, 0)
B (1, 0, 0, 0, 0, 0)
Delta B3 (0, 0, -1, -1, 1, 1)
Delta G0 (1, 1, -1, -1, 0, 0)

4
A (1, 1, 0, 0, 0, 0)
B (0, 0, 0, 0, 1, 0)
B (0, 0, 1, 0, 0, 0)
B (1, 0, 0, 0, 0, 0)
Delta G0 (1, 1, -1, -1, 0, 0)
Delta R3 (1, 1, 0, 0, -1, -1)

5
A (0, 0, 0, 0, 1, 1)
A (0, 0, 1, 1, 0, 0)
B (0, 0, 0, 0, 1, 0)
B (0, 0, 1, 0, 0, 0)
B (1, 0, 0, 0, 0, 0)
Delta G3 (-1, -1, 1, 1, 0, 0)
Delta R0 (-1, -1, 0, 0, 1, 1)

6
A (0, 0, 1, 1, 0, 0)
B (0, 0, 0, 0, 1, 0)
B (0, 0, 1, 0, 0, 0)
B (1, 0, 0, 0, 0, 0)
Delta B0 (0, 0, 1, 1, -1, -1)
Delta G3 (-1, -1, 1, 1, 0, 0)

7
A (0, 0, 0, 0, 1, 1)
B (0, 0, 0, 0, 1, 0)
B (0, 0, 1, 0, 0, 0)
B (1, 0, 0, 0, 0, 0)
Delta B3 (0, 0, -1, -1, 1, 1)
Delta R0 (-1, -1, 0, 0, 1, 1)

______________________________________________________________________
Mapping to BBBC cone with rays
 [(1, 1, 0, 0), (1, 0, 1, 0), (1, 0, 0, 1), (1, 1, 1, 1)] 

1
B (0, 0, 0, 0, 1, 0)
B (0, 0, 1, 0, 0, 0)
B (1, 0, 0, 0, 0, 0)
C (1, 0, 1, 0, 0, -1)
Delta B0 (0, 0, 1, 1, -1, -1)
Delta R3 (1, 1, 0, 0, -1, -1)

2
B (0, 0, 0, 0, 1, 0)
B (0, 0, 1, 0, 0, 0)
B (1, 0, 0, 0, 0, 0)
C (1, 0, 0, -1, 1, 0)
Delta B3 (0, 0, -1, -1, 1, 1)
Delta G0 (1, 1, -1, -1, 0, 0)

3
B (0, 0, 0, 0, 1, 0)
B (0, 0, 1, 0, 0, 0)
B (1, 0, 0, 0, 0, 0)
C (1, 0, 0, -1, 1, 0)
C (1, 0, 1, 0, 0, -1)
Delta G0 (1, 1, -1, -1, 0, 0)
Delta R3 (1, 1, 0, 0, -1, -1)

4
B (0, 0, 0, 0, 1, 0)
B (0, 0, 1, 0, 0, 0)
B (1, 0, 0, 0, 0, 0)
C (0, -1, 1, 0, 1, 0)
Delta G3 (-1, -1, 1, 1, 0, 0)
Delta R0 (-1, -1, 0, 0, 1, 1)

5
B (0, 0, 0, 0, 1, 0)
B (0, 0, 1, 0, 0, 0)
B (1, 0, 0, 0, 0, 0)
C (0, -1, 1, 0, 1, 0)
C (1, 0, 1, 0, 0, -1)
Delta B0 (0, 0, 1, 1, -1, -1)
Delta G3 (-1, -1, 1, 1, 0, 0)

6
B (0, 0, 0, 0, 1, 0)
B (0, 0, 1, 0, 0, 0)
B (1, 0, 0, 0, 0, 0)
C (0, -1, 1, 0, 1, 0)
C (1, 0, 0, -1, 1, 0)
Delta B3 (0, 0, -1, -1, 1, 1)
Delta R0 (-1, -1, 0, 0, 1, 1)

7
B (0, 0, 0, 0, 1, 0)
B (0, 0, 1, 0, 0, 0)
B (1, 0, 0, 0, 0, 0)
C (0, -1, 1, 0, 1, 0)
C (1, 0, 0, -1, 1, 0)
C (1, 0, 1, 0, 0, -1)

______________________________________________________________________
Mapping to BBCD cone with rays
 [(1, 1, 0, 0), (1, 0, 0, 1), (1, 1, 1, 1), (0, 1, 0, 1)] 

1
B (0, 0, 0, 0, 1, 0)
B (1, 0, 0, 0, 0, 0)
C (1, 0, 1, 0, 0, -1)
D (1, 0, 0, 0, 0, -1)
Delta B0 (0, 0, 1, 1, -1, -1)
Delta R3 (1, 1, 0, 0, -1, -1)

2
B (0, 0, 0, 0, 1, 0)
B (1, 0, 0, 0, 0, 0)
C (1, 0, 0, -1, 1, 0)
C (1, 0, 1, 0, 0, -1)
D (1, 0, 0, 0, 0, -1)
Delta G0 (1, 1, -1, -1, 0, 0)
Delta R3 (1, 1, 0, 0, -1, -1)

3
B (0, 0, 0, 0, 1, 0)
B (1, 0, 0, 0, 0, 0)
C (0, -1, 1, 0, 1, 0)
D (0, -1, 0, 0, 1, 0)
Delta G3 (-1, -1, 1, 1, 0, 0)
Delta R0 (-1, -1, 0, 0, 1, 1)

4
B (0, 0, 0, 0, 1, 0)
B (1, 0, 0, 0, 0, 0)
C (0, -1, 1, 0, 1, 0)
C (1, 0, 1, 0, 0, -1)
D (0, -1, 0, 0, 1, 0)
D (1, 0, 0, 0, 0, -1)
Delta B0 (0, 0, 1, 1, -1, -1)
Delta G3 (-1, -1, 1, 1, 0, 0)

5
B (0, 0, 0, 0, 1, 0)
B (1, 0, 0, 0, 0, 0)
C (0, -1, 1, 0, 1, 0)
C (1, 0, 0, -1, 1, 0)
D (0, -1, 0, 0, 1, 0)
Delta B3 (0, 0, -1, -1, 1, 1)
Delta R0 (-1, -1, 0, 0, 1, 1)

6
B (0, 0, 0, 0, 1, 0)
B (1, 0, 0, 0, 0, 0)
C (0, -1, 1, 0, 1, 0)
C (1, 0, 0, -1, 1, 0)
C (1, 0, 1, 0, 0, -1)
D (0, -1, 0, 0, 1, 0)
D (1, 0, 0, 0, 0, -1)

7
B (0, 0, 0, 0, 1, 0)
B (1, 0, 0, 0, 0, 0)
C (1, 0, 0, -1, 1, 0)
D (0, -1, 0, 0, 1, 0)
D (1, 0, 0, 0, 0, -1)
Delta B3 (0, 0, -1, -1, 1, 1)
Delta G0 (1, 1, -1, -1, 0, 0)

______________________________________________________________________
Mapping to BCDD cone with rays
 [(1, 0, 0, 1), (1, 1, 1, 1), (0, 1, 0, 1), (0, 0, 1, 1)] 

1
B (0, 0, 0, 0, 1, 0)
C (1, 0, 1, 0, 0, -1)
D (0, 0, 1, 0, 0, -1)
D (1, 0, 0, 0, 0, -1)
Delta B0 (0, 0, 1, 1, -1, -1)
Delta R3 (1, 1, 0, 0, -1, -1)

2
B (0, 0, 0, 0, 1, 0)
C (1, 0, 0, -1, 1, 0)
C (1, 0, 1, 0, 0, -1)
D (0, 0, 0, -1, 1, 0)
D (0, 0, 1, 0, 0, -1)
D (1, 0, 0, 0, 0, -1)
Delta G0 (1, 1, -1, -1, 0, 0)
Delta R3 (1, 1, 0, 0, -1, -1)

3
B (0, 0, 0, 0, 1, 0)
C (0, -1, 1, 0, 1, 0)
C (1, 0, 1, 0, 0, -1)
D (0, -1, 0, 0, 1, 0)
D (0, 0, 1, 0, 0, -1)
D (1, 0, 0, 0, 0, -1)
Delta B0 (0, 0, 1, 1, -1, -1)
Delta G3 (-1, -1, 1, 1, 0, 0)

4
B (0, 0, 0, 0, 1, 0)
C (0, -1, 1, 0, 1, 0)
C (1, 0, 0, -1, 1, 0)
D (0, -1, 0, 0, 1, 0)
D (0, 0, 0, -1, 1, 0)
Delta B3 (0, 0, -1, -1, 1, 1)
Delta R0 (-1, -1, 0, 0, 1, 1)

5
B (0, 0, 0, 0, 1, 0)
C (0, -1, 1, 0, 1, 0)
C (1, 0, 0, -1, 1, 0)
C (1, 0, 1, 0, 0, -1)
D (0, -1, 0, 0, 1, 0)
D (0, 0, 0, -1, 1, 0)
D (0, 0, 1, 0, 0, -1)
D (1, 0, 0, 0, 0, -1)

6
B (0, 0, 0, 0, 1, 0)
C (0, -1, 1, 0, 1, 0)
D (0, -1, 0, 0, 1, 0)
D (0, 0, 0, -1, 1, 0)
D (0, 0, 1, 0, 0, -1)
Delta G3 (-1, -1, 1, 1, 0, 0)
Delta R0 (-1, -1, 0, 0, 1, 1)

7
B (0, 0, 0, 0, 1, 0)
C (1, 0, 0, -1, 1, 0)
D (0, -1, 0, 0, 1, 0)
D (0, 0, 0, -1, 1, 0)
D (1, 0, 0, 0, 0, -1)
Delta B3 (0, 0, -1, -1, 1, 1)
Delta G0 (1, 1, -1, -1, 0, 0)

______________________________________________________________________
Mapping to BBDD cone with rays
 [(1, 0, 0, 1), (-1, 0, 0, 1), (0, 1, 0, 1), (0, 0, 1, 1)] 

1
B (0, 0, 0, 0, 0, -1)
B (0, 0, 0, 0, 1, 0)
D (0, -1, 0, 0, 1, 0)
D (0, 0, 0, -1, 1, 0)
Delta B3 (0, 0, -1, -1, 1, 1)
Delta R0 (-1, -1, 0, 0, 1, 1)

2
B (0, 0, 0, 0, 0, -1)
B (0, 0, 0, 0, 1, 0)
D (0, -1, 0, 0, 1, 0)
D (0, 0, 0, -1, 1, 0)
D (0, 0, 1, 0, 0, -1)
Delta G3 (-1, -1, 1, 1, 0, 0)
Delta R0 (-1, -1, 0, 0, 1, 1)

3
B (0, 0, 0, 0, 0, -1)
B (0, 0, 0, 0, 1, 0)
D (0, -1, 0, 0, 1, 0)
D (0, 0, 0, -1, 1, 0)
D (1, 0, 0, 0, 0, -1)
Delta B3 (0, 0, -1, -1, 1, 1)
Delta G0 (1, 1, -1, -1, 0, 0)

4
B (0, 0, 0, 0, 0, -1)
B (0, 0, 0, 0, 1, 0)
D (0, -1, 0, 0, 1, 0)
D (0, 0, 0, -1, 1, 0)
D (0, 0, 1, 0, 0, -1)
D (1, 0, 0, 0, 0, -1)

5
B (0, 0, 0, 0, 0, -1)
B (0, 0, 0, 0, 1, 0)
D (0, -1, 0, 0, 1, 0)
D (0, 0, 1, 0, 0, -1)
D (1, 0, 0, 0, 0, -1)
Delta B0 (0, 0, 1, 1, -1, -1)
Delta G3 (-1, -1, 1, 1, 0, 0)

6
B (0, 0, 0, 0, 0, -1)
B (0, 0, 0, 0, 1, 0)
D (0, 0, 0, -1, 1, 0)
D (0, 0, 1, 0, 0, -1)
D (1, 0, 0, 0, 0, -1)
Delta G0 (1, 1, -1, -1, 0, 0)
Delta R3 (1, 1, 0, 0, -1, -1)

7
B (0, 0, 0, 0, 0, -1)
B (0, 0, 0, 0, 1, 0)
D (0, 0, 1, 0, 0, -1)
D (1, 0, 0, 0, 0, -1)
Delta B0 (0, 0, 1, 1, -1, -1)
Delta R3 (1, 1, 0, 0, -1, -1)

______________________________________________________________________
Mapping to CCDDD cone with rays
 [(1, 1, 1, 1), (-1, 1, 1, 1), (0, 0, 1, 1), (0, 1, 0, 1), (0, 1, 1, 0)] 

1
C (0, -1, 0, -1, 1, 0)
C (0, -1, 1, 0, 0, -1)
C (0, -1, 1, 0, 1, 0)
D (0, -1, 0, 0, 1, 0)
D (0, -1, 1, 0, 0, 0)
D (0, 0, 0, -1, 1, 0)
D (0, 0, 1, 0, 0, -1)
Delta G3 (-1, -1, 1, 1, 0, 0)
Delta R0 (-1, -1, 0, 0, 1, 1)

2
C (0, -1, 0, -1, 1, 0)
C (1, 0, 0, -1, 0, -1)
C (1, 0, 0, -1, 1, 0)
D (0, -1, 0, 0, 1, 0)
D (0, 0, 0, -1, 1, 0)
D (1, 0, 0, -1, 0, 0)
D (1, 0, 0, 0, 0, -1)
Delta B3 (0, 0, -1, -1, 1, 1)
Delta G0 (1, 1, -1, -1, 0, 0)

3
C (0, -1, 1, 0, 0, -1)
C (1, 0, 0, -1, 0, -1)
C (1, 0, 1, 0, 0, -1)
D (0, -1, 1, 0, 0, 0)
D (0, 0, 1, 0, 0, -1)
D (1, 0, 0, -1, 0, 0)
D (1, 0, 0, 0, 0, -1)
Delta B0 (0, 0, 1, 1, -1, -1)
Delta R3 (1, 1, 0, 0, -1, -1)

4
C (0, -1, 0, -1, 1, 0)
C (0, -1, 1, 0, 0, -1)
C (0, -1, 1, 0, 1, 0)
C (1, 0, 0, -1, 0, -1)
C (1, 0, 0, -1, 1, 0)
C (1, 0, 1, 0, 0, -1)
D (0, -1, 0, 0, 1, 0)
D (0, -1, 1, 0, 0, 0)
D (0, 0, 0, -1, 1, 0)
D (0, 0, 1, 0, 0, -1)
D (1, 0, 0, -1, 0, 0)
D (1, 0, 0, 0, 0, -1)

5
C (0, -1, 0, -1, 1, 0)
C (0, -1, 1, 0, 1, 0)
C (1, 0, 0, -1, 1, 0)
D (0, -1, 0, 0, 1, 0)
D (0, -1, 1, 0, 0, 0)
D (0, 0, 0, -1, 1, 0)
D (1, 0, 0, -1, 0, 0)
Delta B3 (0, 0, -1, -1, 1, 1)
Delta R0 (-1, -1, 0, 0, 1, 1)

6
C (0, -1, 1, 0, 0, -1)
C (0, -1, 1, 0, 1, 0)
C (1, 0, 1, 0, 0, -1)
D (0, -1, 0, 0, 1, 0)
D (0, -1, 1, 0, 0, 0)
D (0, 0, 1, 0, 0, -1)
D (1, 0, 0, 0, 0, -1)
Delta B0 (0, 0, 1, 1, -1, -1)
Delta G3 (-1, -1, 1, 1, 0, 0)

7
C (1, 0, 0, -1, 0, -1)
C (1, 0, 0, -1, 1, 0)
C (1, 0, 1, 0, 0, -1)
D (0, 0, 0, -1, 1, 0)
D (0, 0, 1, 0, 0, -1)
D (1, 0, 0, -1, 0, 0)
D (1, 0, 0, 0, 0, -1)
Delta G0 (1, 1, -1, -1, 0, 0)
Delta R3 (1, 1, 0, 0, -1, -1)

______________________________________________________________________

*** Proposition 4.20

* Show polytopes and equations of D_int for minimal degenerations
Press ENTER...

A cone with rays
N(1, 0, 0, 0)
in 4-d lattice N 

phi(A_i) = 1, yz, z, zx
F on Y_i = (g1 + y)*(g2 + y)*(r1 + x)*(r2 + x)*z^2

phi(A_i) = 1, x, xy, zx
F on Y_i = (b1 + z)*(b2 + z)*(g1 + y)*(g2 + y)*x^2

phi(A_i) = 1, xy, y, yz
F on Y_i = (b1 + z)*(b2 + z)*(r1 + x)*(r2 + x)*y^2

over 1: [x^2*y^2*z^2]
______________________________________________________________________
B cone with rays
N(1, 1, 0, 0)
in 4-d lattice N 

phi(A_i) = 1, x, xy, y, yz, z, zx
F on Y_i = (b1 + z)*(b2 + z)*(g1 + y)*(g2 + y)*(r2 + x)*x

over 1: [x^2*y^2*z^2, b2*g2*r2*x*y*z, b1*g2*r2*x*y*z, b2*g1*r2*x*y*z, b1*g1*r2*x*y*z]
______________________________________________________________________
C cone with rays
N(1, 1, 1, 1)
in 4-d lattice N 

phi(A_i) = 1, x, xy, y
F on Y_i = (b1 + z)*b2*(g2 + y)*(r2 + x)*x*y

phi(A_i) = 1, x, z, zx
F on Y_i = (b2 + z)*(g1 + y)*g2*(r2 + x)*x*z

phi(A_i) = 1, y, yz, z
F on Y_i = (b2 + z)*(g2 + y)*(r1 + x)*r2*y*z

over 1: [b2*g2*r2*x*y*z]
______________________________________________________________________
D cone with rays
N(0, 1, 0, 1)
in 4-d lattice N 

phi(A_i) = 1, x, xy, y, zx
F on Y_i = (b1 + z)*b2*(g1 + y)*(g2 + y)*(r2 + x)*x

phi(A_i) = 1, y, yz, z, zx
F on Y_i = (b2 + z)*(g1 + y)*(g2 + y)*(r1 + x)*r2*z

over 1: [b2*g2*r2*x*y*z, b2*g1*r2*x*y*z]
______________________________________________________________________

* Show polytopes and equations of D_int for maximal degenerations
Press ENTER...

ABBB cone with rays
N(1, 0, 0, 0),
N(1, 1, 0, 0),
N(1, 0, 1, 0),
N(1, 0, 0, 1)
in 4-d lattice N 

phi(A_i) = 1, xy, y, yz
F on Y_i = (b2 + z)*(r2 + x)*x*y^2*z

phi(A_i) = 1, x, xy, zx
F on Y_i = (b2 + z)*(g2 + y)*x^2*y*z

phi(A_i) = 1, yz, z, zx
F on Y_i = (g2 + y)*(r2 + x)*x*y*z^2

over 1: [x^2*y^2*z^2]
______________________________________________________________________
BBBC cone with rays
N(1, 1, 0, 0),
N(1, 0, 1, 0),
N(1, 0, 0, 1),
N(1, 1, 1, 1)
in 4-d lattice N 

phi(A_i) = 1, y, yz, z
F on Y_i = (b2 + z)*(g2 + y)*r2*x*y*z

phi(A_i) = 1, x, z, zx
F on Y_i = (b2 + z)*g2*(r2 + x)*x*y*z

phi(A_i) = 1, x, xy, y
F on Y_i = b2*(g2 + y)*(r2 + x)*x*y*z

over 1: [b2*g2*r2*x*y*z]
______________________________________________________________________
BBCD cone with rays
N(1, 1, 0, 0),
N(1, 0, 0, 1),
N(1, 1, 1, 1),
N(0, 1, 0, 1)
in 4-d lattice N 

phi(A_i) = 1, z, zx
F on Y_i = (b2 + z)*(g1 + y)*g2*r2*x*z

phi(A_i) = 1, y, yz, z
F on Y_i = (b2 + z)*(g2 + y)*r2*x*y*z

phi(A_i) = 1, x, xy, y
F on Y_i = b2*(g2 + y)*(r2 + x)*x*y*z

phi(A_i) = 1, x, zx
F on Y_i = b2*(g1 + y)*g2*(r2 + x)*x*z

over 1: [b2*g2*r2*x*y*z]
______________________________________________________________________
BCDD cone with rays
N(1, 0, 0, 1),
N(1, 1, 1, 1),
N(0, 1, 0, 1),
N(0, 0, 1, 1)
in 4-d lattice N 

phi(A_i) = 1, z, zx
F on Y_i = (b2 + z)*(g1 + y)*g2*r2*x*z

phi(A_i) = 1, yz, z
F on Y_i = (b2 + z)*g2*(r1 + x)*r2*y*z

phi(A_i) = 1, x, xy, y
F on Y_i = b2*(g2 + y)*(r2 + x)*x*y*z

phi(A_i) = 1, y, yz
F on Y_i = b2*(g2 + y)*(r1 + x)*r2*y*z

phi(A_i) = 1, x, zx
F on Y_i = b2*(g1 + y)*g2*(r2 + x)*x*z

over 1: [b2*g2*r2*x*y*z]
______________________________________________________________________
BBDD cone with rays
N( 1, 0, 0, 1),
N(-1, 0, 0, 1),
N( 0, 1, 0, 1),
N( 0, 0, 1, 1)
in 4-d lattice N 

phi(A_i) = 1, y, yz
F on Y_i = b2*(g2 + y)*(r1 + x)*r2*y*z

phi(A_i) = 1, x, xy, y
F on Y_i = b2*(g2 + y)*(r2 + x)*x*y*z

phi(A_i) = 1, x, zx
F on Y_i = b2*(g1 + y)*g2*(r2 + x)*x*z

phi(A_i) = 1, yz, z, zx
F on Y_i = b2*(g1 + y)*g2*(r1 + x)*r2*z

over 1: [b2*g2*r2*x*y*z]
______________________________________________________________________
CCDDD cone with rays
N( 1, 1, 1, 1),
N(-1, 1, 1, 1),
N( 0, 0, 1, 1),
N( 0, 1, 0, 1),
N( 0, 1, 1, 0)
in 4-d lattice N 

phi(A_i) = 1, y, yz
F on Y_i = b2*(g2 + y)*(r1 + x)*r2*y*z

phi(A_i) = 1, yz, z
F on Y_i = (b2 + z)*g2*(r1 + x)*r2*y*z

phi(A_i) = 1, z, zx
F on Y_i = (b2 + z)*(g1 + y)*g2*r2*x*z

phi(A_i) = 1, x, xy
F on Y_i = (b1 + z)*b2*g2*(r2 + x)*x*y

phi(A_i) = 1, xy, y
F on Y_i = (b1 + z)*b2*(g2 + y)*r2*x*y

phi(A_i) = 1, x, zx
F on Y_i = b2*(g1 + y)*g2*(r2 + x)*x*z

over 1: [b2*g2*r2*x*y*z]
______________________________________________________________________

* You can also run show_limits_reps_all_cones() to see limits for one cone in each orbit of the cones of Fan4 under C_3 \ltimes S_2^4
sage: 

